EP250302a: violent shell collision in a soft-X-ray-selected GRB-like transient

The Einstein Probe opens a previously unexplored soft X-ray window onto gamma-ray bursts, filling a critical observational gap in the soft X-ray coverage of their prompt emission. In this letter, we present EP250302a, a soft-X-ray-selected, GRB-like transient at $z=1.131$ detected by the Einstein Probe. Follow-up observations from X-ray to radio reveal a narrow X-ray flare at $\sim 1.1$\, ks and subsequent achromatic optical and X-ray rebrightening. These features challenge a standard single-component afterglow model and indicate the need for multiple ejecta components. A violent collision between a late relativistic shell and the decelerated leading blast wave provides a plausible interpretation: the flare arises from internal dissipation of the late ejecta, while the rebrightening is powered by the shocked emission produced in the collision. Quantitative modeling constrains the kinetic energy ratio between the late shell and the initial ejecta to $E_{\rm k,iso,2}/E_{\rm k,iso,1} \sim 5$ (with $E_{\rm k,iso,2} \sim 10^{53}$~erg and $E_{\rm k,iso,1} \sim 2\times10^{52}$~erg), as well as the Lorentz factor contrast to $\Gamma_{2,0}/\Gamma_{1,0} \approx 0.98$--$2.27$, required to reproduce the observed flare luminosity and rebrightening amplitude. Such an energetic late shell can be launched in a radiatively inefficient second episode of central-engine activity. Thanks to the well-sampled, early-time multiband coverage facilitated by the EP trigger, EP250302a provides a valuable case to test the physical connection between central-engine activity and shell collisions.

==> datafile7.txt <==
Title: EP250302a: violent shell collision in a soft-X-ray-selected GRB-like 
       transient
Authors: Fu S.-Y., Dai C.-Y., Wang A.-L., Lei W.-H., Xu D., An T., Geng J.-J., 
         Wang X.-Y., Jiang S.-Q., Zhu Z.-P., Liu X., An J., He L.-B., 
         Jin J.-J., Zhang Y., Zhang J., Fan Z., Gao X., Iskandar A., Yaqup S., 
         Zhong T.-H., Esamdin A., Bai C.-H., Zhang Y., Gao H., Wu X.-F., 
         Malesani D.B., Izzo L., Eyles-Ferris R.A.J., Saccardi A., 
         Schneider B., Palmerio J., Tanvir N.R., Pozanenko A., Pankov N., 
         Moskvitin A.S., Spiridonova O.I., Maslennikova O.A., Volnova A., 
         Klunko E., Rumyantsev V., Volvach A., Volvach L., Komesh T., 
         Abdikamalov E., Berdikhan D., Maksut Z., Zou Y.-C., Wu H.-Z., 
         Yu Y.-W., Shen R.-F., Wang Y.-H., Sun H., Zhang B.-B., Liu L.-D., 
         Li Y., D'Elia V., Salvaterra R., De Pasquale M., Zhang B., Yuan W.-M.
Table: Optical photometry results of EP250302a
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  7 F7.5   d       Time   Mid-time of observation
   9- 14 A6     ---     Band   Filter set of observation
  16- 16 A1     ---   l_mag    Limit flag on mag
  18- 22 F5.2   mag     mag    AB apparent magnitude in Band (1)
  24- 27 F4.2   mag   e_mag    ? Uncertainty in mag (1)
  29- 55 A27    ---     Tel    Telescope
  57- 75 A19    ---     Ref    Reference
--------------------------------------------------------------------------------
Note (1): The magnitudes have not been corrected for Galactic extinction.
--------------------------------------------------------------------------------
1.03000 VT-B     22.68 0.14 SVOM/VT                     2025GCN.39578....1W 
0.04580 UVOT-U   18.61 0.05 SWIFT/UVOT                  this work           
0.09400 UVOT-U   19.82 0.12 SWIFT/UVOT                  this work           
1.59000 UVOT-U > 22.40      SWIFT/UVOT                  this work           
3.56000 UVOT-U > 22.66      SWIFT/UVOT                  this work           
8.53000 UVOT-U > 22.46      SWIFT/UVOT                  this work           
0.03780 g        17.85 0.02 XL/TNT                      this work           
0.05440 g        18.12 0.08 NanShan/PAT17               this work           
0.06550 g        18.91 0.11 NanShan/PAT17               this work           
0.07650 g        19.33 0.12 NanShan/PAT17               this work           
0.07880 g        19.08 0.03 NUTTelA-TAO                 this work           
0.08750 g        19.47 0.13 NanShan/PAT17               this work           
0.09480 g        19.49 0.05 NUTTelA-TAO                 this work           
0.11300 g        19.67 0.06 NUTTelA-TAO                 this work           
0.12700 g        20.13 0.30 NanShan/PAT17               this work           
0.13500 g        20.09 0.09 NUTTelA-TAO                 this work           
0.18900 g        20.45 0.17 XL/TNT                      this work           
0.20700 g        20.34 0.21 NanShan/PAT17               this work           
0.24200 g        20.66 0.10 GROWTH-India Telescope      2025GCN.39575....1E 
0.00886 r        18.60 0.09 NanShan/HMT                 this work           
0.00992 r        18.85 0.12 NanShan/HMT                 this work           
0.01100 r        18.56 0.08 NanShan/HMT                 this work           
0.01210 r        18.88 0.10 NanShan/HMT                 this work           
0.01310 r        19.07 0.13 NanShan/HMT                 this work           
0.01380 r        18.94 0.18 NUTTelA-TAO                 this work           
0.01420 r        19.02 0.13 NanShan/HMT                 this work           
0.01590 r        18.96 0.20 NUTTelA-TAO                 this work           
0.01660 r        18.73 0.17 NUTTelA-TAO                 this work           
0.01690 r        18.98 0.07 NanShan/HMT                 this work           
0.01730 r        18.61 0.13 NUTTelA-TAO                 this work           
0.01800 r        18.60 0.12 NUTTelA-TAO                 this work           
0.01870 r        18.45 0.11 NUTTelA-TAO                 this work           
0.01940 r        18.49 0.12 NUTTelA-TAO                 this work           
0.01980 r        18.36 0.05 NanShan/HMT                 this work           
0.02010 r        18.21 0.11 NUTTelA-TAO                 this work           
0.02080 r        18.02 0.08 NUTTelA-TAO                 this work           
0.02150 r        18.15 0.10 NUTTelA-TAO                 this work           
0.02150 r        18.05 0.04 NanShan/HMT                 this work           
0.02220 r        17.80 0.07 NUTTelA-TAO                 this work           
0.02280 r        17.82 0.07 NUTTelA-TAO                 this work           
0.02330 r        17.85 0.03 NanShan/HMT                 this work           
0.02350 r        17.71 0.05 NUTTelA-TAO                 this work           
0.02420 r        17.61 0.05 NUTTelA-TAO                 this work           
0.02490 r        17.60 0.05 NUTTelA-TAO                 this work           
0.02500 r        17.75 0.03 NanShan/HMT                 this work           
0.02560 r        17.62 0.05 NUTTelA-TAO                 this work           
0.02630 r        17.56 0.05 NUTTelA-TAO                 this work           
0.02680 r        17.56 0.03 NanShan/HMT                 this work           
0.02700 r        17.59 0.05 NUTTelA-TAO                 this work           
0.02860 r        17.56 0.02 NanShan/HMT                 this work           
0.02910 r        17.47 0.01 NUTTelA-TAO                 this work           
0.03040 r        17.54 0.02 NanShan/HMT                 this work           
0.03190 r        17.57 0.01 NUTTelA-TAO                 this work           
0.03210 r        17.55 0.02 NanShan/HMT                 this work           
0.03390 r        17.57 0.03 NanShan/HMT                 this work           
0.03470 r        17.57 0.02 NUTTelA-TAO                 this work           
0.03560 r        17.65 0.02 NanShan/HMT                 this work           
0.03750 r        17.65 0.02 NUTTelA-TAO                 this work           
0.03850 r        17.62 0.02 NanShan/HMT                 this work           
0.04020 r        17.70 0.02 NUTTelA-TAO                 this work           
0.04230 r        17.76 0.02 NanShan/HMT                 this work           
0.04300 r        17.75 0.02 NUTTelA-TAO                 this work           
0.04580 r        17.85 0.02 NUTTelA-TAO                 this work           
0.04610 r        17.90 0.03 NanShan/HMT                 this work           
0.04860 r        17.88 0.02 NUTTelA-TAO                 this work           
0.05000 r        17.92 0.03 NanShan/HMT                 this work           
0.05130 r        17.97 0.03 NUTTelA-TAO                 this work           
0.05320 r        18.11 0.02 XL/TNT                      this work           
0.05380 r        18.16 0.03 NanShan/HMT                 this work           
0.05410 r        18.10 0.03 NUTTelA-TAO                 this work           
0.05690 r        18.21 0.04 NUTTelA-TAO                 this work           
0.05770 r        18.26 0.03 NanShan/HMT                 this work           
0.05810 r        18.26 0.08 NanShan/PAT17               this work           
0.05970 r        18.20 0.04 NUTTelA-TAO                 this work           
0.06210 r        18.30 0.04 NanShan/HMT                 this work           
0.06250 r        18.31 0.03 NUTTelA-TAO                 this work           
0.06520 r        18.45 0.03 NUTTelA-TAO                 this work           
0.06610 r        18.47 0.04 NanShan/HMT                 this work           
0.06800 r        18.54 0.04 NUTTelA-TAO                 this work           
0.06860 r        18.54 0.05 NanShan/HMT                 this work           
0.06910 r        18.66 0.09 NanShan/PAT17               this work           
0.07100 r        18.61 0.06 NanShan/HMT                 this work           
0.07150 r        18.54 0.04 NUTTelA-TAO                 this work           
0.07350 r        18.70 0.06 NanShan/HMT                 this work           
0.07430 r        18.77 0.05 NUTTelA-TAO                 this work           
0.07600 r        18.78 0.06 NanShan/HMT                 this work           
0.07710 r        18.88 0.05 NUTTelA-TAO                 this work           
0.07840 r        18.78 0.06 NanShan/HMT                 this work           
0.07990 r        18.89 0.05 NUTTelA-TAO                 this work           
0.08010 r        18.87 0.10 NanShan/PAT17               this work           
0.08090 r        18.92 0.07 NanShan/HMT                 this work           
0.08260 r        18.86 0.05 NUTTelA-TAO                 this work           
0.08330 r        18.97 0.08 NanShan/HMT                 this work           
0.08540 r        18.98 0.06 NUTTelA-TAO                 this work           
0.08580 r        19.02 0.08 NanShan/HMT                 this work           
0.08820 r        19.00 0.07 NUTTelA-TAO                 this work           
0.08910 r        19.09 0.08 NanShan/HMT                 this work           
0.09100 r        19.11 0.08 NUTTelA-TAO                 this work           
0.09120 r        19.06 0.12 NanShan/PAT17               this work           
0.09370 r        19.17 0.07 NUTTelA-TAO                 this work           
0.09640 r        19.41 0.07 NanShan/HMT                 this work           
0.09650 r        19.17 0.07 NUTTelA-TAO                 this work           
0.09930 r        19.27 0.09 NUTTelA-TAO                 this work           
0.10200 r        19.18 0.08 NUTTelA-TAO                 this work           
0.10500 r        19.40 0.10 NUTTelA-TAO                 this work           
0.10800 r        19.39 0.11 NUTTelA-TAO                 this work           
0.11000 r        19.41 0.08 NanShan/HMT                 this work           
0.11600 r        19.47 0.07 NUTTelA-TAO                 this work           
0.12400 r        19.60 0.05 Lulin Observatory/SLT       2025GCN.39572....1A 
0.12500 r        19.55 0.10 NanShan/HMT                 this work           
0.12700 r        19.67 0.09 NUTTelA-TAO                 this work           
0.13000 r        19.63 0.23 NanShan/PAT17               this work           
0.14100 r        19.86 0.13 NanShan/HMT                 this work           
0.14400 r        19.90 0.13 NUTTelA-TAO                 this work           
0.15900 r        20.14 0.14 NanShan/HMT                 this work           
0.16200 r        20.30 0.10 FTW/3KK                     2025GCN.39551....1B 
0.17900 r        20.41 0.19 NanShan/HMT                 this work           
0.19600 r        20.61 0.18 XL/TNT                      this work           
0.19800 r        20.59 0.17 NanShan/HMT                 this work           
0.21000 r        20.15 0.18 NanShan/PAT17               this work           
0.22500 r        20.40 0.11 GROWTH-India Telescope      2025GCN.39575....1E 
0.22900 r        20.52 0.15 NanShan/HMT                 this work           
0.27000 r        20.64 0.16 NanShan/HMT                 this work           
0.33600 r        20.75 0.06 OHP/T193                    2025GCN.39560....1A 
0.39400 r        20.85 0.07 OHP/T193                    2025GCN.39560....1A 
0.00832 R        18.54 0.13 XL/F60B                     2025GCN.39558....1X 
0.01170 R        18.45 0.04 Mondy/AZT-33IK              this work           
0.01310 R        18.54 0.04 Mondy/AZT-33IK              this work           
0.01440 R        18.68 0.04 Mondy/AZT-33IK              this work           
0.01580 R        18.67 0.05 Mondy/AZT-33IK              this work           
0.01720 R        18.53 0.04 Mondy/AZT-33IK              this work           
0.01860 R        18.25 0.04 Mondy/AZT-33IK              this work           
0.02000 R        17.97 0.04 Mondy/AZT-33IK              this work           
0.02140 R        17.74 0.04 Mondy/AZT-33IK              this work           
0.02280 R        17.55 0.03 Mondy/AZT-33IK              this work           
0.02420 R        17.43 0.03 Mondy/AZT-33IK              this work           
0.02560 R        17.36 0.03 Mondy/AZT-33IK              this work           
0.02700 R        17.29 0.03 Mondy/AZT-33IK              this work           
0.02830 R        17.26 0.03 Mondy/AZT-33IK              this work           
0.02970 R        17.32 0.03 Mondy/AZT-33IK              this work           
0.03110 R        17.30 0.03 Mondy/AZT-33IK              this work           
0.03250 R        17.32 0.03 Mondy/AZT-33IK              this work           
0.03390 R        17.32 0.03 Mondy/AZT-33IK              this work           
0.03530 R        17.35 0.03 Mondy/AZT-33IK              this work           
0.03670 R        17.40 0.03 Mondy/AZT-33IK              this work           
0.03810 R        17.40 0.03 Mondy/AZT-33IK              this work           
0.03950 R        17.44 0.03 Mondy/AZT-33IK              this work           
0.04080 R        17.46 0.03 Mondy/AZT-33IK              this work           
0.04220 R        17.50 0.03 Mondy/AZT-33IK              this work           
0.04360 R        17.52 0.03 Mondy/AZT-33IK              this work           
0.04500 R        17.61 0.03 Mondy/AZT-33IK              this work           
0.04640 R        17.63 0.03 Mondy/AZT-33IK              this work           
0.04780 R        17.67 0.03 Mondy/AZT-33IK              this work           
0.04920 R        17.69 0.04 Mondy/AZT-33IK              this work           
0.05060 R        17.75 0.03 Mondy/AZT-33IK              this work           
0.05200 R        17.78 0.04 Mondy/AZT-33IK              this work           
0.21500 R        19.99 0.00 Devasthal Observatory/DFOT  2025GCN.39593....1G 
0.22100 R        20.18 0.09 SAO-RAS/Zeiss-1000          this work           
0.22400 R        20.36 0.08 Montarrenti Observatory/RCT 2025GCN.39553....1L 
0.36000 R        20.51 0.10 SAO-RAS/Zeiss-1000          this work           
1.18000 R        22.12 0.14 Mondy/AZT-33IK              this work           
1.44000 R        22.72 0.27 SAO-RAS/Zeiss-1000          this work           
2.33000 R      > 23.32      CrAO/ZTSh                   this work           
3.17000 R      > 24.00      CrAO/ZTSh                   this work           
3.24000 R        24.10 0.20 SAO-RAS/BTA                 this work           
4.22000 R      > 24.00      CrAO/ZTSh                   this work           
1.03000 VT-R     21.41 0.09 SVOM/VT                     2025GCN.39578....1W 
0.06170 i        18.28 0.13 NanShan/PAT17               this work           
0.06730 i        18.38 0.03 XL/TNT                      this work           
0.07280 i        18.55 0.17 NanShan/PAT17               this work           
0.08380 i        18.91 0.17 NanShan/PAT17               this work           
0.09490 i        19.06 0.17 NanShan/PAT17               this work           
0.13400 i        19.30 0.32 NanShan/PAT17               this work           
0.18500 i        19.98 0.17 PAO/SRT                     2025GCN.39568....1R 
0.21000 i        20.07 0.17 XL/TNT                      this work           
0.21400 i        20.06 0.27 NanShan/PAT17               this work           
0.07440 z        18.08 0.08 XL/TNT                      this work           
0.21700 z        19.43 0.30 XL/TNT                      this work           
0.58800 J        20.88 0.10 VLT/HAWKI                   2025GCN.39562....1B 
0.46200 H      > 17.46      La Silla Observatory/REM    2025GCN.39567....1B 

